Multiscale scattered data analysis in samplet coordinates

We study multiscale scattered data interpolation schemes for globally supported radial basis functions with focus on the Mat\'ern class. The multiscale approximation is constructed through a sequence of residual corrections, where radial basis functions with different lengthscale parameters are combined to capture varying levels of detail. We prove that the condition numbers of the the diagonal blocks of the corresponding multiscale system remain bounded independently of the particular level, allowing us to use an iterative solver with a bounded number of iterations for the numerical solution. Employing an appropriate diagonal scaling, the multiscale system becomes well conditioned. We exploit this fact to derive a general error estimate bounding the consistency error issuing from a numerical approximation of the multiscale system. To apply the multiscale approach to large data sets, we suggest to represent each level of the multiscale system in samplet coordinates. Samplets are localized, discrete signed measures exhibiting vanishing moments and allow for the sparse approximation of generalized Vandermonde matrices issuing from a vast class of radial basis functions. Given a quasi-uniform set of $N$ data sites, and local approximation spaces with exponentially decreasing dimension, the samplet compressed multiscale system can be assembled with cost $\mathcal{O}(N \log^2 N)$. The overall cost of the proposed approach is $\mathcal{O}(N \log^2 N)$. The theoretical findings are accompanied by extensive numerical studies in two and three spatial dimensions.

==> N_data.txt <==
81.000000 0.002160 156.420585
1089.000000 0.017002 5325.456169
16641.000000 0.520451 157209.368197
263169.000000 19.260090 4099230.098507
1050625.000000 141.759400 20196724.891577
4198401.000000 958.235000 97641807.368298


==> times.txt <==
289.000000 0.006633 927.932512
1089.000000 0.080271 5325.456169
4225.000000 0.833526 29449.110344
16641.000000 6.971340 157209.368197
66049.000000 48.969800 813518.806463
263169.000000 314.335500 4099230.098507
1050625.000000 1854.530000 20196724.891577


==> timings_data.txt <==
81.000000	0.000170	0.001040	0.001040	0.001040	
289.000000	0.002135	0.004785	0.006170	0.007955	
1089.000000	0.022104	0.022250	0.035408	0.056345	
4225.000000	0.174792	0.103061	0.195800	0.371989	
16641.000000	1.049615	0.472577	1.045244	2.311867	
66049.000000	5.435002	2.141711	5.408876	13.660080	
263169.000000	27.254719	9.596489	27.254719	77.405362	
1050625.000000	125.547492	42.560645	134.282792	423.674697	

